DeepPicar: A Low-cost Deep Neural Network-based Autonomous Car

We present DeepPicar, a low-cost deep neural network based autonomous car platform. DeepPicar is a small scale replication of a real self-driving car called DAVE-2 by NVIDIA. DAVE-2 uses a deep convolutional neural network (CNN), which takes images from a front-facing camera as input and produces car steering angles as output. DeepPicar uses the same network architecture---9 layers, 27 million connections and 250K parameters---and can drive itself in real-time using a web camera and a Raspberry Pi 3 quad-core platform. Using DeepPicar, we analyze the Pi 3's computing capabilities to support end-to-end deep learning based real-time control of autonomous vehicles. We also systematically compare other contemporary embedded computing platforms using the DeepPicar's CNN-based real-time control workload. We find that all tested platforms, including the Pi 3, are capable of supporting the CNN-based real-time control, from 20 Hz up to 100 Hz, depending on hardware platform. However, we find that shared resource contention remains an important issue that must be considered in applying CNN models on shared memory based embedded computing platforms; we observe up to 11.6X execution time increase in the CNN based control loop due to shared resource contention. To protect the CNN workload, we also evaluate state-of-the-art cache partitioning and memory bandwidth throttling techniques on the Pi 3. We find that cache partitioning is ineffective, while memory bandwidth throttling is an effective solution.

==> Figure_Sources.txt <==
Fig. 7/TABLE II:
    Pi_1model4core.txt: model execution log.
    Pi_1model4core_stats: statistics used for Table II.
    Pi_1model4core_times: individual operations times for each frame in experiment.

Fig. 8:
    Pi_multicore_1core.txt: model execution when using 1 core.
    Pi_multicore_2core.txt: model execution when using 2 cores.
    Pi_multicore_3core.txt: model execution when using 3 cores.
    Pi_multicore_4core.txt: model execution when using 4 cores.
    *Note: the average control loop times seen in the figure can be found towards the bottom of each file above.

Fig. 9/Fig. 10:
    Pi_multimodel_1Nx1C.txt: model execution when running 1 model on 1 core.
    Pi_multimodel_1Nx4C.txt: model execution when running 4 models on 1 core each.
    Pi_multimodel_2Nx1C.txt: model execution when running 2 models on 1 core each.
    Pi_multimodel_2Nx2C.txt: model execution when running 2 models on 2 core each.
    *Note: the average control loop times from Fig. 8 and L2 cache miss percents from Fig. 9 can be found at the bottom of each of the above files.
    
Fig. 11:
    Pi_memory_0benchmarks.txt: model execution with no co-runners.
    Pi_memory_0benchmarksperf.txt: cache performance with no co-runners.
    Pi_memory_1benchmarks.txt: model execution with 1 co-runner.
    Pi_memory_1benchmarksperf.txt: cache performance with 1 co-runner.
    Pi_memory_2benchmarks.txt: model execution with 2 co-runners.
    Pi_memory_2benchmarksperf.txt: cache performance with 2 co-runners.
    Pi_memory_3benchmarks.txt: model execution with 3 co-runners.
    Pi_memory_3benchmarksperf.txt: cache performance with 3 co-runners.
    
Fig. 12/13/14:
    Pi_SC_1C.txt: model execution when using 1 core.
    Pi_SC_2C.txt: model execution when using 2 cores.
    Pi_SC_3C.txt: model execution when using 3 cores.
    Pi_SC_4C.txt: model execution when using 4 cores.
    Pi_SC_2M.txt: model execution when running 2 models.
    Pi_SC_4M.txt: model execution when running 4 models.
    Pi_SC_0B.txt: model execution with 0 co-runners.
    Pi_SC_1B.txt: model execution when 1 co-runner.
    Pi_SC_2B.txt: model execution when 2 co-runners.
    Pi_SC_3B.txt: model execution when 3 co-runners.
    *The average times used can be seen at the bottom of each file. SC = system compare, C = cores, M = models, B = benchmarks.
    *The data for the Intel UP Board and NVIDIA Tegra TX2 can be found in the test-model-and-benchmark folder under the logs directory.

==> figs/compare_benchmark.dat <==
"Raspberry Pi3" 46.24	70.16	253.19	525.63
"Intel UP" 30.66	38.34	50.19	55.97
"TX2 (CPU)" 17.76	21.53	31.62	40.79
"TX2 (GPU)" 6.73	9.95	11.35	15.44




